An SMT-Based Approach for Verifying Binarized Neural Networks

Deep learning has emerged as an effective approach for creating modern software systems, with neural networks often surpassing hand-crafted systems. Unfortunately, neural networks are known to suffer from various safety and security issues. Formal verification is a promising avenue for tackling this difficulty, by formally certifying that networks are correct. We propose an SMT-based technique for verifying Binarized Neural Networks - a popular kind of neural network, where some weights have been binarized in order to render the neural network more memory and energy efficient, and quicker to evaluate. One novelty of our technique is that it allows the verification of neural networks that include both binarized and non-binarized components. Neural network verification is computationally very difficult, and so we propose here various optimizations, integrated into our SMT procedure as deduction steps, as well as an approach for parallelizing verification queries. We implement our technique as an extension to the Marabou framework, and use it to evaluate the approach on popular binarized neural network architectures.

==> plots/results.csv <==
benchmark,result,all,all_lp,all_sbt,all_ws,all_polarity
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,3,1,3,97,4
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,25,18,27,200,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,36,28,44,243,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,11,1,11,321,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,11,1,10,653,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,4,1,4,123,5
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,31,40,28,846,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,35,29,37,202,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,2,1,2,106,3
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,73,64,59,275,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,21,10,21,153,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,7,3,7,140,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,34,25,64,254,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,36,6,16,305,241
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,0,0,0,68,0
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,101,75,46,302,1300
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,5,1,5,124,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,2,2,2,71,5
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,223,125,88,270,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,4,0,4,126,953
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,236,556,19,326,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,4,0,4,106,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,2,0,2,66,2
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,28,44,21,248,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,12,6,12,163,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,10,0,11,304,15
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,53,40,64,252,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,3,0,3,107,3
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,2154,916,1161,468,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,38,29,38,298,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,3,0,3,105,3
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,0,0,0,71,0
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,132,214,50,318,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,0,0,0,81,0
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,290,99,40,302,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,16,9,17,228,4241
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,120,134,29,288,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,251,90,37,298,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,24,17,24,206,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,142,154,29,275,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,27,117,20,314,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,2,0,2,62,2
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,167,151,215,413,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,7,6,6,147,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,6,4,6,104,6
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,9,5,8,161,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,11,1,11,284,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,17,11,18,176,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,30,20,24,233,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,570,1151,140,332,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,167,190,47,414,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,105,102,96,324,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,86,99,158,300,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,258,433,304,274,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,1014,26,46,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,101,388,203,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,0,0,0,72,0
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,2,0,2,73,5
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,34,28,28,212,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,18,8,18,5000,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,388,325,273,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,32,25,103,256,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,198,142,36,282,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,102,360,81,5000,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,42,40,38,287,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,11,1,12,157,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,11,1,10,364,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,8,3,8,166,2563
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,820,462,98,1175,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,3968,757,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,67,46,278,279,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,62,45,36,308,2447
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,1424,197,29,428,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,78,91,28,515,1312
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,7,4,7,113,15
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,314,43,48,672,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,5000,693,157,5000,1901
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,98,65,31,277,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,8,4,8,121,196
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,28,18,20,291,3251
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,26,20,27,210,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,40,21,41,298,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,50,131,99,292,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,11,1,11,499,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,25,11,19,219,1278
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,3,0,3,94,3
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,241,104,37,524,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,22,26,22,176,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,38,99,28,294,1553
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,152,143,76,675,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,12,2,12,292,14
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,39,32,34,243,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,2,0,2,77,207
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,3,0,3,92,3
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,16,8,36,210,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,5,1,5,145,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,9,4,9,155,1621
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,2,3,2,81,2
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,25,109,38,323,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,4,0,4,116,4
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,36,31,36,218,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,12,1,10,793,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,851,1221,933,867,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,63,42,50,253,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,242,248,53,348,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,512,192,35,294,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,7,2,10,152,198
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,11,1,11,5000,15
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,43,51,54,2906,4189
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,22,17,19,661,3501
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,801,722,1002,2390,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,28,7,24,296,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,10,1,10,397,2696
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,49,17,41,289,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,4633,4155,5000,5000,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,3,0,3,78,4
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,12,2,11,284,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,17,12,19,197,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,11,1,11,301,15
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,7,3,8,154,8
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,47,59,64,274,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,59,49,78,297,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,12,7,13,177,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,8,4,7,133,981
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,55,45,61,608,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,77,7,28,290,2436
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,17,10,17,958,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,44,10,44,170,1468
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,98,17,37,1753,2089
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,34,32,36,294,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,17,11,20,272,4555
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,602,444,74,297,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,11,6,13,143,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,10,0,10,278,14
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,88,191,36,303,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,5,0,5,136,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,595,474,496,439,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,34,16,37,207,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,33,26,37,244,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,29,22,29,201,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,11,0,10,295,15
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,0,0,0,76,0
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,47,40,62,238,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,4,3,4,105,7
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,3146,5000,3679,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,34,33,45,295,4672
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,3,0,3,108,3
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,0,0,0,74,0
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,2,1,2,86,2
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,121,89,53,5000,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,0,0,0,64,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,76,71,36,404,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,24,19,32,179,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,5,1,5,142,5
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,67,73,166,326,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,30,24,44,201,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,53,63,34,323,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,24,18,24,166,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,3,1,5,100,7
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,6,2,5,130,194
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,283,338,429,331,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,43,61,20,374,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,5000,5000,340,332,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,0,0,0,66,0
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,29,35,25,215,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,14,9,14,159,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,33,23,42,213,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,5000,567,168,5000,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,5000,5000,27,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,75,54,74,275,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,27,24,30,240,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,19,43,36,293,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,45,35,37,298,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,11,2,11,310,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,122,5000,392,1907,4624
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,219,543,601,454,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,3812,55,20,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,11,1,11,315,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,1063,900,275,5000,4557
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,0,0,0,65,0
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,858,2896,30,300,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,79,82,107,241,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,1172,5000,1254,5000,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,15,211,26,416,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,47,42,74,196,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,26,34,20,274,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,109,64,214,375,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,8,1,8,236,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,295,285,20,437,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,5,3,5,90,7
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,7,2,7,105,1502
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,705,612,5000,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,4,2,4,129,6
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,44,104,76,276,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,20,13,20,178,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,5000,180,19,1526,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,3,0,3,94,5
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,3,0,3,91,7
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,5,2,4,92,4
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,85,340,36,294,2233
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,10,0,10,296,14
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,11,6,14,149,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,12,7,10,166,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,5,1,5,122,7
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,15,10,14,150,17
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,14,8,17,192,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,529,97,161,360,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,666,402,185,350,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,20,15,20,164,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,2,0,2,74,2
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,18,7,37,281,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,67,51,59,254,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,6,3,5,106,16
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,106,73,38,270,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,227,188,201,339,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,38,20,69,273,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,51,168,61,301,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,441,429,50,1720,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,587,131,392,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,28,35,27,298,4559
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,0,0,0,79,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,21,13,21,190,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,3,0,3,79,6
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,13,4,13,263,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,123,133,90,455,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,11,1,11,293,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,128,138,83,4670,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,44,34,19,491,2506
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,11,0,10,291,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,0,0,0,74,0
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,63,53,52,364,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,4,1,3,102,5
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,14,5,14,591,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,29,25,29,276,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,0,0,0,67,0
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,2,0,3,74,4
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,3,1,3,102,3
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,315,208,151,301,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,848,827,776,737,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,2,0,2,64,5
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,2,0,3,76,6
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,0,0,0,77,0
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,2442,5000,5000,674,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,251,297,81,1161,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,4,0,4,132,7
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,29,20,120,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,43,36,66,232,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,0,0,0,65,0
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,7,7,7,141,7
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,40,30,39,295,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,11,1,11,1091,2200
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,121,89,92,331,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,57,64,18,267,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,29,28,22,291,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,11,1,11,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,393,5000,67,312,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,70,64,58,256,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,6,3,6,130,8
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,4,0,4,123,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,76,75,78,282,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,2,0,2,69,2
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,10,7,12,173,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,409,410,299,5000,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,5,1,5,129,38
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,113,95,254,296,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,9,6,9,89,5
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,386,255,248,1189,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,264,994,29,311,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,12,4,12,160,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,81,50,89,263,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,44,33,44,280,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,2,0,2,62,5
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,5,1,5,152,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,9,1,9,231,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,2,0,2,65,3
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,10,1,10,264,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,2,0,2,65,5
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,11,1,11,294,15
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,6,3,5,102,6
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,8,1,8,204,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,4585,5000,5000,2929,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,2,0,2,69,2
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,29,26,30,221,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,22,19,36,297,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,64,46,29,295,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,5000,5000,176,274,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,13,83,13,352,1432
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,26,25,26,257,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,63,54,58,267,1699
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,1,1,1,67,1
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,1504,66,480,383,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,0,0,0,62,0
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,19,11,18,185,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,43,33,18,294,1528
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,349,135,42,313,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,53,43,47,290,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,39,37,16,288,1498
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,52,46,54,283,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,807,264,58,289,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,25,18,27,227,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,77,106,49,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,94,53,20,352,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,34,88,43,331,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,172,180,1345,404,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,2,1,2,69,2
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,811,933,29,308,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,12,2,11,168,4764
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,98,88,28,316,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,11,0,11,286,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,76,204,53,286,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,1266,4141,30,297,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,5000,3689,3989,3292,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,18,12,18,188,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,2,1,2,83,2
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,210,120,112,581,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,5000,5000,650,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,10,1,10,281,4245
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,34,24,44,319,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,3,0,3,80,4
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,17,7,17,389,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,20,11,20,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,11,1,11,343,15
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,0,0,0,67,0
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,29,34,37,280,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,14,9,14,149,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,17,7,17,298,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,5000,5000,931,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,18,45,18,303,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,38,32,42,226,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,5,4,5,132,1119
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,25,15,20,302,1828
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,3,1,5,92,5
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,140,101,172,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,5000,1153,5000,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,11,1,10,340,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,5000,5000,511,5000,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,5,0,5,142,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,1241,1170,1034,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,2,0,2,74,2
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,63,271,129,298,2318
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,88,77,45,306,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,4,2,4,82,3
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,506,5000,263,5000,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,34,23,26,324,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,5,3,5,92,8
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,11,4,11,134,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,5000,444,5000,5000,2907
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,25,29,25,185,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,20,10,26,278,2075
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,77,15,115,315,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,14,9,14,151,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,2,0,2,79,2
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,8,4,8,112,9
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,15,5,15,280,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,11,1,11,4330,15
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,181,149,60,298,1320
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,35,42,71,306,1664
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,28,23,33,206,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,42,354,46,241,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,45,27,29,254,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,114,52,106,324,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,2036,1500,3474,1059,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,25,15,43,683,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,5000,597,366,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,60,34,28,294,1298
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,15,10,22,159,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,0,0,0,59,0
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,23,16,25,259,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,16,11,25,171,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,10,4,10,161,4110
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,133,52,27,5000,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,4,0,4,108,6
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,19,654,63,5000,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,45,74,48,289,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,4,2,4,77,5
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,6,1,6,166,6
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,450,719,142,5000,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,8,3,8,150,8
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,5000,5000,5000,5000,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,22,12,22,295,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,27,19,36,308,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,13,4,13,256,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,2,0,2,77,2
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,2,0,2,73,4
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,5000,120,418,5000,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,111,107,109,302,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,16,10,19,169,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,3819,3689,4637,3258,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,18,15,19,213,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,42,147,43,241,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,5000,550,782,5000,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,11,1,11,296,15
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,3,3,3,102,3
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,0,0,0,73,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,66,21,51,1911,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,0,0,0,0,0
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,14,5,14,293,15
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,73,79,91,361,5000

==> plots/results_fashion.csv <==
benchmark,result,split-threshold-200-fashion_2-no-gurobi
fashion_xnor_ipq_parsed_delta_0.05_sample_index_210,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_211,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_212,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_213,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_214,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_215,sat,890
fashion_xnor_ipq_parsed_delta_0.05_sample_index_216,sat,1205
fashion_xnor_ipq_parsed_delta_0.05_sample_index_217,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_218,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_220,sat,194
fashion_xnor_ipq_parsed_delta_0.05_sample_index_221,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_223,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_224,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_225,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_226,sat,114
fashion_xnor_ipq_parsed_delta_0.05_sample_index_228,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_229,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_230,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_231,sat,205
fashion_xnor_ipq_parsed_delta_0.05_sample_index_232,sat,1079
fashion_xnor_ipq_parsed_delta_0.05_sample_index_233,sat,98
fashion_xnor_ipq_parsed_delta_0.05_sample_index_234,sat,2437
fashion_xnor_ipq_parsed_delta_0.05_sample_index_235,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_236,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_237,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_238,sat,839
fashion_xnor_ipq_parsed_delta_0.05_sample_index_240,unsat,6
fashion_xnor_ipq_parsed_delta_0.05_sample_index_242,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_244,sat,129
fashion_xnor_ipq_parsed_delta_0.05_sample_index_245,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_246,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_250,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_251,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_253,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_254,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_256,sat,454
fashion_xnor_ipq_parsed_delta_0.05_sample_index_257,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_259,sat,2853
fashion_xnor_ipq_parsed_delta_0.05_sample_index_260,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_261,sat,104
fashion_xnor_ipq_parsed_delta_0.05_sample_index_263,unsat,4
fashion_xnor_ipq_parsed_delta_0.05_sample_index_264,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_265,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_266,sat,557
fashion_xnor_ipq_parsed_delta_0.05_sample_index_267,unsat,4
fashion_xnor_ipq_parsed_delta_0.05_sample_index_270,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.05_sample_index_272,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_274,sat,2479
fashion_xnor_ipq_parsed_delta_0.05_sample_index_275,unsat,5
fashion_xnor_ipq_parsed_delta_0.05_sample_index_276,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3742,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3743,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3746,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3747,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3748,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3750,sat,1869
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3751,sat,70
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3752,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3755,sat,2556
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3756,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3757,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3759,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3760,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3761,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3762,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3764,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3766,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3768,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3769,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3770,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3771,sat,503
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3774,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3775,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3776,sat,384
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3778,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3779,sat,1192
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3781,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3782,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3783,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3784,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3785,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3786,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3787,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3788,sat,3178
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3789,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3790,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3791,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3792,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3793,sat,93
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3795,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3796,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3797,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3798,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3799,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3801,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3802,sat,175
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3803,unsat,5
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3810,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3812,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.15_sample_index_3813,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1868,sat,1781
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1869,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1870,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1871,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1873,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1875,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1876,sat,1051
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1877,sat,2278
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1878,sat,73
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1880,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1881,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1882,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1883,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1884,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1885,sat,1831
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1886,sat,471
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1887,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1888,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1890,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1891,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1892,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1893,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1894,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1896,sat,4551
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1897,sat,1572
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1898,sat,1053
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1899,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1900,unsat,4
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1901,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1902,sat,4553
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1903,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1904,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1905,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1906,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1909,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1910,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1911,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1913,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1914,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1915,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1916,sat,1071
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1917,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1919,unsat,149
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1921,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1923,unsat,5
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1924,sat,2494
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1925,sat,1100
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1926,sat,62
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1930,sat,474
fashion_xnor_ipq_parsed_delta_0.1_sample_index_1931,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2128,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2129,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2130,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2131,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2132,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2133,sat,6959
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2134,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2135,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2136,sat,478
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2137,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2138,unsat,4
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2139,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2140,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2141,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2142,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2143,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2145,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2146,sat,2532
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2148,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2149,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2150,sat,116
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2151,sat,311
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2153,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2154,unsat,4
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2155,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2157,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2158,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2159,sat,148
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2160,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2163,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2164,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2165,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2166,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2167,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2168,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2170,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2171,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2172,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2173,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2175,sat,491
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2176,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2177,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2179,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2180,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2182,sat,696
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2183,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2184,unsat,5
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2185,sat,1103
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2186,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.25_sample_index_2187,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1550,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1551,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1552,sat,300
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1553,sat,1551
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1554,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1556,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1558,unsat,4
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1560,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1561,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1562,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1563,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1564,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1565,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1566,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1567,sat,403
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1568,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1569,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1570,sat,3857
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1571,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1572,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1573,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1574,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1577,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1578,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1579,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1580,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1581,sat,1896
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1582,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1583,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1584,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1585,sat,1481
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1588,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1591,sat,3069
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1594,unsat,7
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1595,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1597,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1599,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1600,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1601,sat,545
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1602,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1603,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1604,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1605,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1607,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1608,unsat,4
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1610,unsat,5
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1611,unsat,4
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1612,sat,588
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1613,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.2_sample_index_1614,sat,187
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4935,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4936,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4938,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4939,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4940,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4941,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4942,sat,1852
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4944,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4945,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4946,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4951,sat,1280
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4952,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4954,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4955,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4957,sat,3452
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4958,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4959,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4960,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4961,sat,122
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4962,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4963,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4964,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4965,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4966,sat,3339
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4967,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4968,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4970,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4971,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4972,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4974,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4975,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4977,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4978,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4982,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4983,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4984,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4986,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4987,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4988,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4989,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4990,sat,192
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4991,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4993,unsat,440
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4995,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4996,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4997,unsat,5
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4998,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_4999,UNKNOWN,7200
fashion_xnor_ipq_parsed_delta_0.3_sample_index_5001,sat,619
fashion_xnor_ipq_parsed_delta_0.3_sample_index_5003,unsat,5

==> plots/results_trans.csv <==
benchmark,result,configuration,time
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,all,3
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,all-ws,97
deep_6_ipq_parsed_delta_0.3_sample_index_3090,unsat,all-polarity,4
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7756,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,all,25
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,all-lp,18
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,all-sbt,27
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,all-ws,200
deep_6_ipq_parsed_delta_0.5_sample_index_5754,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7063,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,all,36
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,all-lp,28
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,all-sbt,44
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,all-ws,243
deep_6_ipq_parsed_delta_0.2_sample_index_5560,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,all-ws,321
deep_6_ipq_parsed_delta_15.0_sample_index_8732,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,all-sbt,10
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,all-ws,653
deep_6_ipq_parsed_delta_15.0_sample_index_8744,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,all-ws,123
deep_6_ipq_parsed_delta_0.2_sample_index_5527,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3068,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,all,31
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,all-lp,40
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,all-sbt,28
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,all-ws,846
deep_6_ipq_parsed_delta_5.0_sample_index_3238,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,all,35
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,all-lp,29
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,all-sbt,37
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,all-ws,202
deep_6_ipq_parsed_delta_0.3_sample_index_3055,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,all,2
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,all-ws,106
deep_6_ipq_parsed_delta_0.5_sample_index_5723,unsat,all-polarity,3
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,all,73
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,all-lp,64
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,all-sbt,59
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,all-ws,275
deep_6_ipq_parsed_delta_5.0_sample_index_3246,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2089,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7780,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,all,21
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,all-lp,10
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,all-sbt,21
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,all-ws,153
deep_6_ipq_parsed_delta_0.2_sample_index_5561,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,all,7
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,all-sbt,7
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,all-ws,140
deep_6_ipq_parsed_delta_0.3_sample_index_3051,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,all,34
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,all-lp,25
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,all-sbt,64
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,all-ws,254
deep_6_ipq_parsed_delta_3.0_sample_index_7823,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,all,36
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,all-lp,6
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,all-sbt,16
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,all-ws,305
deep_6_ipq_parsed_delta_15.0_sample_index_8735,sat,all-polarity,241
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,all-ws,68
deep_6_ipq_parsed_delta_0.15_sample_index_2117,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,all,101
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,all-lp,75
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,all-sbt,46
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,all-ws,302
deep_6_ipq_parsed_delta_15.0_sample_index_8728,sat,all-polarity,1300
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,all,5
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,all-ws,124
deep_6_ipq_parsed_delta_0.15_sample_index_2120,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,all,2
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,all-ws,71
deep_6_ipq_parsed_delta_0.1_sample_index_7770,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,all,223
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,all-lp,125
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,all-sbt,88
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,all-ws,270
deep_6_ipq_parsed_delta_0.5_sample_index_5759,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,all,4
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,all-ws,126
deep_6_ipq_parsed_delta_0.3_sample_index_3076,unsat,all-polarity,953
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,all,236
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,all-lp,556
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,all-sbt,19
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,all-ws,326
deep_6_ipq_parsed_delta_15.0_sample_index_8714,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,all,4
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,all-ws,106
deep_6_ipq_parsed_delta_0.1_sample_index_7754,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,all-ws,66
deep_6_ipq_parsed_delta_0.2_sample_index_5544,unsat,all-polarity,2
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,all,28
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,all-lp,44
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,all-sbt,21
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,all-ws,248
deep_6_ipq_parsed_delta_3.0_sample_index_7860,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,all,12
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,all-lp,6
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,all-sbt,12
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,all-ws,163
deep_6_ipq_parsed_delta_0.2_sample_index_5523,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,all,10
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,all-lp,0
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,all-ws,304
deep_6_ipq_parsed_delta_15.0_sample_index_8738,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,all,53
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,all-lp,40
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,all-sbt,64
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,all-ws,252
deep_6_ipq_parsed_delta_0.5_sample_index_5744,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,all,3
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,all-ws,107
deep_6_ipq_parsed_delta_0.5_sample_index_5708,unsat,all-polarity,3
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,all,2154
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,all-lp,916
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,all-sbt,1161
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,all-ws,468
deep_6_ipq_parsed_delta_1.0_sample_index_7059,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5531,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,all,38
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,all-lp,29
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,all-sbt,38
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,all-ws,298
deep_6_ipq_parsed_delta_15.0_sample_index_8725,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,all,3
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,all-ws,105
deep_6_ipq_parsed_delta_0.15_sample_index_2092,unsat,all-polarity,3
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,all-ws,71
deep_6_ipq_parsed_delta_0.2_sample_index_5529,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,all,132
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,all-lp,214
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,all-sbt,50
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,all-ws,318
deep_6_ipq_parsed_delta_10.0_sample_index_1065,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,all-ws,81
deep_6_ipq_parsed_delta_0.2_sample_index_5559,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,all,290
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,all-lp,99
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,all-sbt,40
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,all-ws,302
deep_6_ipq_parsed_delta_5.0_sample_index_3279,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,all,16
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,all-lp,9
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,all-sbt,17
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,all-ws,228
deep_6_ipq_parsed_delta_1.0_sample_index_7082,sat,all-polarity,4241
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,all,120
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,all-lp,134
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,all-sbt,29
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,all-ws,288
deep_6_ipq_parsed_delta_5.0_sample_index_3245,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5541,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,all,251
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,all-lp,90
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,all-sbt,37
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,all-ws,298
deep_6_ipq_parsed_delta_15.0_sample_index_8729,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,all,24
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,all-lp,17
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,all-sbt,24
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,all-ws,206
deep_6_ipq_parsed_delta_0.5_sample_index_5748,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,all,142
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,all-lp,154
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,all-sbt,29
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,all-ws,275
deep_6_ipq_parsed_delta_5.0_sample_index_3266,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,all,27
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,all-lp,117
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,all-sbt,20
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,all-ws,314
deep_6_ipq_parsed_delta_15.0_sample_index_8705,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,all,2
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,all-ws,62
deep_6_ipq_parsed_delta_0.1_sample_index_7752,unsat,all-polarity,2
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5571,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3048,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,all,167
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,all-lp,151
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,all-sbt,215
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,all-ws,413
deep_6_ipq_parsed_delta_1.0_sample_index_7077,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,all,7
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,all-lp,6
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,all-sbt,6
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,all-ws,147
deep_6_ipq_parsed_delta_0.3_sample_index_3091,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,all,6
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,all-sbt,6
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,all-ws,104
deep_6_ipq_parsed_delta_0.2_sample_index_5526,unsat,all-polarity,6
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,all,9
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,all-lp,5
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,all-sbt,8
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,all-ws,161
deep_6_ipq_parsed_delta_0.15_sample_index_2106,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,all-ws,284
deep_6_ipq_parsed_delta_10.0_sample_index_1073,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2079,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,all,17
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,all-lp,11
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,all-sbt,18
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,all-ws,176
deep_6_ipq_parsed_delta_0.5_sample_index_5760,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,all,30
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,all-lp,20
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,all-sbt,24
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,all-ws,233
deep_6_ipq_parsed_delta_1.0_sample_index_7034,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7745,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,all,570
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,all-lp,1151
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,all-sbt,140
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,all-ws,332
deep_6_ipq_parsed_delta_15.0_sample_index_8719,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,all,167
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,all-lp,190
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,all-sbt,47
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,all-ws,414
deep_6_ipq_parsed_delta_15.0_sample_index_8746,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,all,105
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,all-lp,102
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,all-sbt,96
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,all-ws,324
deep_6_ipq_parsed_delta_1.0_sample_index_7046,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2091,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,all,86
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,all-lp,99
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,all-sbt,158
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,all-ws,300
deep_6_ipq_parsed_delta_5.0_sample_index_3260,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,all,258
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,all-lp,433
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,all-sbt,304
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,all-ws,274
deep_6_ipq_parsed_delta_0.3_sample_index_3066,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,all,1014
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,all-lp,26
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,all-sbt,46
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3273,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,all,101
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,all-lp,388
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,all-sbt,203
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,all-ws,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8706,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,all,0
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,all-ws,72
deep_6_ipq_parsed_delta_0.5_sample_index_5711,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,all-ws,73
deep_6_ipq_parsed_delta_0.15_sample_index_2096,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,all,34
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,all-lp,28
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,all-sbt,28
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,all-ws,212
deep_6_ipq_parsed_delta_0.3_sample_index_3092,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,all,18
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,all-lp,8
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,all-sbt,18
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3254,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7763,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,all,388
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,all-lp,325
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,all-sbt,273
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,all-ws,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8716,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,all,32
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,all-lp,25
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,all-sbt,103
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,all-ws,256
deep_6_ipq_parsed_delta_0.3_sample_index_3084,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7824,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5565,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,all,198
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,all-lp,142
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,all-sbt,36
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,all-ws,282
deep_6_ipq_parsed_delta_5.0_sample_index_3268,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,all,102
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,all-lp,360
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,all-sbt,81
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7858,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,all,42
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,all-lp,40
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,all-sbt,38
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,all-ws,287
deep_6_ipq_parsed_delta_1.0_sample_index_7036,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,all,11
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,all-sbt,12
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,all-ws,157
deep_6_ipq_parsed_delta_0.5_sample_index_5763,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,all-sbt,10
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,all-ws,364
deep_6_ipq_parsed_delta_15.0_sample_index_8739,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,all,8
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,all-sbt,8
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,all-ws,166
deep_6_ipq_parsed_delta_0.3_sample_index_3061,sat,all-polarity,2563
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7778,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,all,820
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,all-lp,462
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,all-sbt,98
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,all-ws,1175
deep_6_ipq_parsed_delta_1.0_sample_index_7047,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,all,3968
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,all-lp,757
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,all-sbt,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3290,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,all,67
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,all-lp,46
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,all-sbt,278
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,all-ws,279
deep_6_ipq_parsed_delta_5.0_sample_index_3280,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7873,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,all,62
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,all-lp,45
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,all-sbt,36
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,all-ws,308
deep_6_ipq_parsed_delta_10.0_sample_index_1074,sat,all-polarity,2447
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,all,1424
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,all-lp,197
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,all-sbt,29
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,all-ws,428
deep_6_ipq_parsed_delta_10.0_sample_index_1049,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,all,78
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,all-lp,91
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,all-sbt,28
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,all-ws,515
deep_6_ipq_parsed_delta_15.0_sample_index_8750,sat,all-polarity,1312
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,all,7
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,all-sbt,7
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,all-ws,113
deep_6_ipq_parsed_delta_0.2_sample_index_5570,unsat,all-polarity,15
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,all,314
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,all-lp,43
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,all-sbt,48
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,all-ws,672
deep_6_ipq_parsed_delta_15.0_sample_index_8740,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,all-lp,693
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,all-sbt,157
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7071,sat,all-polarity,1901
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7740,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2082,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,all,98
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,all-lp,65
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,all-sbt,31
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,all-ws,277
deep_6_ipq_parsed_delta_5.0_sample_index_3264,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,all,8
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,all-sbt,8
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,all-ws,121
deep_6_ipq_parsed_delta_0.2_sample_index_5533,unsat,all-polarity,196
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7781,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,all,28
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,all-lp,18
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,all-sbt,20
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,all-ws,291
deep_6_ipq_parsed_delta_10.0_sample_index_1052,sat,all-polarity,3251
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,all,26
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,all-lp,20
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,all-sbt,27
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,all-ws,210
deep_6_ipq_parsed_delta_1.0_sample_index_7066,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,all,40
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,all-lp,21
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,all-sbt,41
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,all-ws,298
deep_6_ipq_parsed_delta_10.0_sample_index_1088,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,all,50
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,all-lp,131
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,all-sbt,99
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,all-ws,292
deep_6_ipq_parsed_delta_10.0_sample_index_1047,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,all-ws,499
deep_6_ipq_parsed_delta_10.0_sample_index_1085,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,all,25
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,all-lp,11
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,all-sbt,19
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,all-ws,219
deep_6_ipq_parsed_delta_1.0_sample_index_7070,sat,all-polarity,1278
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,all,3
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,all-ws,94
deep_6_ipq_parsed_delta_0.1_sample_index_7760,unsat,all-polarity,3
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,all,241
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,all-lp,104
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,all-sbt,37
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,all-ws,524
deep_6_ipq_parsed_delta_15.0_sample_index_8753,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,all,22
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,all-lp,26
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,all-sbt,22
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,all-ws,176
deep_6_ipq_parsed_delta_0.3_sample_index_3036,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,all,38
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,all-lp,99
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,all-sbt,28
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,all-ws,294
deep_6_ipq_parsed_delta_10.0_sample_index_1086,sat,all-polarity,1553
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,all,152
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,all-lp,143
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,all-sbt,76
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,all-ws,675
deep_6_ipq_parsed_delta_5.0_sample_index_3276,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7840,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,all,12
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,all-lp,2
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,all-sbt,12
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,all-ws,292
deep_6_ipq_parsed_delta_5.0_sample_index_3269,sat,all-polarity,14
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,all,39
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,all-lp,32
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,all-sbt,34
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,all-ws,243
deep_6_ipq_parsed_delta_0.5_sample_index_5706,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,all-ws,77
deep_6_ipq_parsed_delta_0.2_sample_index_5574,unsat,all-polarity,207
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,all,3
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,all-ws,92
deep_6_ipq_parsed_delta_0.2_sample_index_5537,unsat,all-polarity,3
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7848,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,all,16
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,all-lp,8
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,all-sbt,36
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,all-ws,210
deep_6_ipq_parsed_delta_0.5_sample_index_5757,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,all,5
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,all-ws,145
deep_6_ipq_parsed_delta_0.3_sample_index_3049,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,all,9
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,all-lp,4
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,all-sbt,9
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,all-ws,155
deep_6_ipq_parsed_delta_0.2_sample_index_5569,sat,all-polarity,1621
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,all,2
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,all-ws,81
deep_6_ipq_parsed_delta_0.3_sample_index_3087,unsat,all-polarity,2
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,all,25
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,all-lp,109
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,all-sbt,38
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,all-ws,323
deep_6_ipq_parsed_delta_10.0_sample_index_1054,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7073,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,all-ws,116
deep_6_ipq_parsed_delta_0.2_sample_index_5542,unsat,all-polarity,4
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,all,36
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,all-lp,31
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,all-sbt,36
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,all-ws,218
deep_6_ipq_parsed_delta_0.5_sample_index_5742,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,all,12
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,all-sbt,10
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,all-ws,793
deep_6_ipq_parsed_delta_15.0_sample_index_8752,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,all,851
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,all-lp,1221
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,all-sbt,933
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,all-ws,867
deep_6_ipq_parsed_delta_1.0_sample_index_7042,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,all,63
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,all-lp,42
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,all-sbt,50
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,all-ws,253
deep_6_ipq_parsed_delta_0.5_sample_index_5762,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,all,242
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,all-lp,248
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,all-sbt,53
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,all-ws,348
deep_6_ipq_parsed_delta_3.0_sample_index_7827,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,all,512
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,all-lp,192
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,all-sbt,35
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,all-ws,294
deep_6_ipq_parsed_delta_5.0_sample_index_3267,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,all,7
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,all-sbt,10
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,all-ws,152
deep_6_ipq_parsed_delta_0.5_sample_index_5765,unsat,all-polarity,198
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,all-ws,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1055,sat,all-polarity,15
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,all,43
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,all-lp,51
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,all-sbt,54
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,all-ws,2906
deep_6_ipq_parsed_delta_15.0_sample_index_8745,sat,all-polarity,4189
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,all,22
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,all-lp,17
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,all-sbt,19
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,all-ws,661
deep_6_ipq_parsed_delta_10.0_sample_index_1063,sat,all-polarity,3501
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,all,801
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,all-lp,722
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,all-sbt,1002
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,all-ws,2390
deep_6_ipq_parsed_delta_1.0_sample_index_7055,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,all,28
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,all-lp,7
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,all-sbt,24
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,all-ws,296
deep_6_ipq_parsed_delta_15.0_sample_index_8747,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7820,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,all,10
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,all-lp,1
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,all-sbt,10
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,all-ws,397
deep_6_ipq_parsed_delta_3.0_sample_index_7870,sat,all-polarity,2696
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3079,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,all,49
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,all-lp,17
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,all-sbt,41
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,all-ws,289
deep_6_ipq_parsed_delta_10.0_sample_index_1080,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7775,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,all,4633
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,all-lp,4155
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7079,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,all,3
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,all-ws,78
deep_6_ipq_parsed_delta_0.1_sample_index_7768,unsat,all-polarity,4
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,all,12
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,all-lp,2
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,all-sbt,11
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,all-ws,284
deep_6_ipq_parsed_delta_3.0_sample_index_7865,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,all,17
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,all-lp,12
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,all-sbt,19
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,all-ws,197
deep_6_ipq_parsed_delta_0.3_sample_index_3088,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,all-ws,301
deep_6_ipq_parsed_delta_15.0_sample_index_8702,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,all,7
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,all-sbt,8
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,all-ws,154
deep_6_ipq_parsed_delta_0.15_sample_index_2071,unsat,all-polarity,8
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,all,47
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,all-lp,59
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,all-sbt,64
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,all-ws,274
deep_6_ipq_parsed_delta_1.0_sample_index_7075,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5545,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,all,59
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,all-lp,49
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,all-sbt,78
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,all-ws,297
deep_6_ipq_parsed_delta_0.5_sample_index_5740,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,all,12
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,all-lp,7
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,all-sbt,13
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,all-ws,177
deep_6_ipq_parsed_delta_0.5_sample_index_5743,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,all,8
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,all-sbt,7
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,all-ws,133
deep_6_ipq_parsed_delta_0.3_sample_index_3080,unsat,all-polarity,981
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,all,55
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,all-lp,45
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,all-sbt,61
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,all-ws,608
deep_6_ipq_parsed_delta_10.0_sample_index_1066,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,all,77
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,all-lp,7
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,all-sbt,28
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,all-ws,290
deep_6_ipq_parsed_delta_10.0_sample_index_1040,sat,all-polarity,2436
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2116,unsat,all-polarity,0
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,all,17
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,all-lp,10
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,all-sbt,17
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,all-ws,958
deep_6_ipq_parsed_delta_3.0_sample_index_7867,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,all,44
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,all-lp,10
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,all-sbt,44
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,all-ws,170
deep_6_ipq_parsed_delta_0.2_sample_index_5547,sat,all-polarity,1468
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,all,98
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,all-lp,17
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,all-sbt,37
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,all-ws,1753
deep_6_ipq_parsed_delta_10.0_sample_index_1045,sat,all-polarity,2089
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,all,34
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,all-lp,32
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,all-sbt,36
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,all-ws,294
deep_6_ipq_parsed_delta_10.0_sample_index_1075,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7830,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,all,17
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,all-lp,11
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,all-sbt,20
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,all-ws,272
deep_6_ipq_parsed_delta_5.0_sample_index_3284,sat,all-polarity,4555
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2072,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,all,602
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,all-lp,444
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,all-sbt,74
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,all-ws,297
deep_6_ipq_parsed_delta_10.0_sample_index_1057,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7741,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,all,11
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,all-lp,6
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,all-sbt,13
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,all-ws,143
deep_6_ipq_parsed_delta_0.1_sample_index_7746,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,all,10
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,all-lp,0
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,all-sbt,10
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,all-ws,278
deep_6_ipq_parsed_delta_5.0_sample_index_3277,sat,all-polarity,14
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7755,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,all,88
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,all-lp,191
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,all-sbt,36
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,all-ws,303
deep_6_ipq_parsed_delta_15.0_sample_index_8724,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,all,5
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,all-ws,136
deep_6_ipq_parsed_delta_0.15_sample_index_2073,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,all,595
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,all-lp,474
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,all-sbt,496
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,all-ws,439
deep_6_ipq_parsed_delta_1.0_sample_index_7056,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,all,34
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,all-lp,16
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,all-sbt,37
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,all-ws,207
deep_6_ipq_parsed_delta_0.3_sample_index_3064,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,all,33
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,all-lp,26
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,all-sbt,37
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,all-ws,244
deep_6_ipq_parsed_delta_1.0_sample_index_7064,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7866,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7852,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,all,29
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,all-lp,22
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,all-sbt,29
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,all-ws,201
deep_6_ipq_parsed_delta_0.5_sample_index_5717,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,all-lp,0
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,all-sbt,10
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,all-ws,295
deep_6_ipq_parsed_delta_10.0_sample_index_1046,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,all-ws,76
deep_6_ipq_parsed_delta_0.3_sample_index_3042,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,all,47
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,all-lp,40
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,all-sbt,62
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,all-ws,238
deep_6_ipq_parsed_delta_1.0_sample_index_7076,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5558,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,all,4
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,all-ws,105
deep_6_ipq_parsed_delta_0.3_sample_index_3053,unsat,all-polarity,7
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,all,3146
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,all-sbt,3679
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7060,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,all,34
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,all-lp,33
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,all-sbt,45
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,all-ws,295
deep_6_ipq_parsed_delta_15.0_sample_index_8737,sat,all-polarity,4672
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2081,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2112,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,all,3
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,all-ws,108
deep_6_ipq_parsed_delta_0.3_sample_index_3037,unsat,all-polarity,3
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,all-ws,74
deep_6_ipq_parsed_delta_0.2_sample_index_5556,unsat,all-polarity,0
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7817,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,all-ws,86
deep_6_ipq_parsed_delta_0.2_sample_index_5525,unsat,all-polarity,2
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,all,121
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,all-lp,89
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,all-sbt,53
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7872,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,all-ws,64
deep_6_ipq_parsed_delta_0.1_sample_index_7744,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2101,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7750,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,all,76
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,all-lp,71
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,all-sbt,36
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,all-ws,404
deep_6_ipq_parsed_delta_15.0_sample_index_8717,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,all,24
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,all-lp,19
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,all-sbt,32
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,all-ws,179
deep_6_ipq_parsed_delta_0.5_sample_index_5725,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,all,5
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,all-ws,142
deep_6_ipq_parsed_delta_0.3_sample_index_3057,unsat,all-polarity,5
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,all,67
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,all-lp,73
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,all-sbt,166
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,all-ws,326
deep_6_ipq_parsed_delta_15.0_sample_index_8707,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,all,30
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,all-lp,24
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,all-sbt,44
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,all-ws,201
deep_6_ipq_parsed_delta_0.5_sample_index_5718,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,all,53
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,all-lp,63
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,all-sbt,34
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,all-ws,323
deep_6_ipq_parsed_delta_5.0_sample_index_3287,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,all,24
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,all-lp,18
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,all-sbt,24
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,all-ws,166
deep_6_ipq_parsed_delta_0.15_sample_index_2075,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,all,3
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,all-ws,100
deep_6_ipq_parsed_delta_0.2_sample_index_5548,unsat,all-polarity,7
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,all,6
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,all-ws,130
deep_6_ipq_parsed_delta_0.3_sample_index_3074,unsat,all-polarity,194
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2087,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5534,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,all,283
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,all-lp,338
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,all-sbt,429
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,all-ws,331
deep_6_ipq_parsed_delta_0.5_sample_index_5738,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,all,43
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,all-lp,61
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,all-sbt,20
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,all-ws,374
deep_6_ipq_parsed_delta_1.0_sample_index_7035,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,all,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,all-lp,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,all-sbt,340
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,all-ws,332
deep_6_ipq_parsed_delta_5.0_sample_index_3256,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,all-ws,66
deep_6_ipq_parsed_delta_0.15_sample_index_2124,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,all,29
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,all-lp,35
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,all-sbt,25
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,all-ws,215
deep_6_ipq_parsed_delta_0.5_sample_index_5729,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,all,14
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,all-lp,9
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,all-sbt,14
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,all-ws,159
deep_6_ipq_parsed_delta_0.15_sample_index_2114,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,all,33
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,all-lp,23
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,all-sbt,42
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,all-ws,213
deep_6_ipq_parsed_delta_0.5_sample_index_5756,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,all,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,all-lp,567
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,all-sbt,168
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3285,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,all-sbt,27
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7044,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,all,75
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,all-lp,54
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,all-sbt,74
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,all-ws,275
deep_6_ipq_parsed_delta_0.3_sample_index_3045,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,all,27
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,all-lp,24
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,all-sbt,30
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,all-ws,240
deep_6_ipq_parsed_delta_0.5_sample_index_5726,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,all,19
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,all-lp,43
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,all-sbt,36
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,all-ws,293
deep_6_ipq_parsed_delta_10.0_sample_index_1058,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,all,45
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,all-lp,35
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,all-sbt,37
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,all-ws,298
deep_6_ipq_parsed_delta_15.0_sample_index_8743,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7765,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,all-lp,2
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,all-ws,310
deep_6_ipq_parsed_delta_15.0_sample_index_8730,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7772,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,all,122
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,all-lp,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,all-sbt,392
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,all-ws,1907
deep_6_ipq_parsed_delta_15.0_sample_index_8701,sat,all-polarity,4624
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,all,219
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,all-lp,543
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,all-sbt,601
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,all-ws,454
deep_6_ipq_parsed_delta_1.0_sample_index_7050,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,all,3812
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,all-lp,55
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,all-sbt,20
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7051,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,all-ws,315
deep_6_ipq_parsed_delta_15.0_sample_index_8711,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,all,1063
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,all-lp,900
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,all-sbt,275
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,all-ws,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8703,sat,all-polarity,4557
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,all-ws,65
deep_6_ipq_parsed_delta_0.15_sample_index_2074,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,all,858
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,all-lp,2896
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,all-sbt,30
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,all-ws,300
deep_6_ipq_parsed_delta_15.0_sample_index_8721,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7846,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,all,79
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,all-lp,82
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,all-sbt,107
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,all-ws,241
deep_6_ipq_parsed_delta_0.3_sample_index_3075,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,all,1172
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,all-lp,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,all-sbt,1254
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3251,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,all,15
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,all-lp,211
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,all-sbt,26
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,all-ws,416
deep_6_ipq_parsed_delta_1.0_sample_index_7040,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,all,47
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,all-lp,42
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,all-sbt,74
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,all-ws,196
deep_6_ipq_parsed_delta_0.3_sample_index_3056,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7769,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7764,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7065,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,all,26
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,all-lp,34
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,all-sbt,20
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,all-ws,274
deep_6_ipq_parsed_delta_3.0_sample_index_7861,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,all,109
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,all-lp,64
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,all-sbt,214
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,all-ws,375
deep_6_ipq_parsed_delta_5.0_sample_index_3244,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2108,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,all,8
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,all-lp,1
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,all-sbt,8
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,all-ws,236
deep_6_ipq_parsed_delta_0.5_sample_index_5745,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7084,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,all,295
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,all-lp,285
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,all-sbt,20
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,all-ws,437
deep_6_ipq_parsed_delta_15.0_sample_index_8704,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,all,5
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,all-ws,90
deep_6_ipq_parsed_delta_0.15_sample_index_2093,unsat,all-polarity,7
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7733,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,all,7
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,all-sbt,7
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,all-ws,105
deep_6_ipq_parsed_delta_0.15_sample_index_2113,unsat,all-polarity,1502
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,all,705
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,all-lp,612
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7843,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3071,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,all-ws,129
deep_6_ipq_parsed_delta_0.2_sample_index_5540,unsat,all-polarity,6
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,all,44
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,all-lp,104
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,all-sbt,76
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,all-ws,276
deep_6_ipq_parsed_delta_5.0_sample_index_3281,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,all,20
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,all-lp,13
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,all-sbt,20
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,all-ws,178
deep_6_ipq_parsed_delta_0.5_sample_index_5761,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,all,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,all-lp,180
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,all-sbt,19
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,all-ws,1526
deep_6_ipq_parsed_delta_5.0_sample_index_3274,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,all,3
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,all-ws,94
deep_6_ipq_parsed_delta_0.3_sample_index_3058,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,all,3
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,all-ws,91
deep_6_ipq_parsed_delta_0.2_sample_index_5564,unsat,all-polarity,7
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,all,5
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,all-ws,92
deep_6_ipq_parsed_delta_0.2_sample_index_5566,unsat,all-polarity,4
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,all,85
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,all-lp,340
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,all-sbt,36
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,all-ws,294
deep_6_ipq_parsed_delta_10.0_sample_index_1041,sat,all-polarity,2233
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,all,10
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,all-lp,0
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,all-sbt,10
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,all-ws,296
deep_6_ipq_parsed_delta_15.0_sample_index_8727,sat,all-polarity,14
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7074,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,all,11
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,all-lp,6
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,all-sbt,14
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,all-ws,149
deep_6_ipq_parsed_delta_0.3_sample_index_3093,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,all,12
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,all-lp,7
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,all-sbt,10
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,all-ws,166
deep_6_ipq_parsed_delta_0.3_sample_index_3089,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7816,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,all,5
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,all-ws,122
deep_6_ipq_parsed_delta_0.3_sample_index_3072,unsat,all-polarity,7
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5553,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,all,15
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,all-lp,10
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,all-sbt,14
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,all-ws,150
deep_6_ipq_parsed_delta_0.3_sample_index_3050,unsat,all-polarity,17
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,all,14
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,all-lp,8
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,all-sbt,17
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,all-ws,192
deep_6_ipq_parsed_delta_0.3_sample_index_3039,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3081,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,all,529
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,all-lp,97
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,all-sbt,161
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,all-ws,360
deep_6_ipq_parsed_delta_5.0_sample_index_3259,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,all,666
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,all-lp,402
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,all-sbt,185
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,all-ws,350
deep_6_ipq_parsed_delta_10.0_sample_index_1053,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,all,20
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,all-lp,15
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,all-sbt,20
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,all-ws,164
deep_6_ipq_parsed_delta_0.3_sample_index_3041,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,all-ws,74
deep_6_ipq_parsed_delta_0.15_sample_index_2077,unsat,all-polarity,2
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,all,18
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,all-lp,7
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,all-sbt,37
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,all-ws,281
deep_6_ipq_parsed_delta_5.0_sample_index_3249,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,all,67
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,all-lp,51
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,all-sbt,59
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,all-ws,254
deep_6_ipq_parsed_delta_0.5_sample_index_5720,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7855,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,all,6
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,all-ws,106
deep_6_ipq_parsed_delta_0.2_sample_index_5528,unsat,all-polarity,16
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,all,106
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,all-lp,73
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,all-sbt,38
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,all-ws,270
deep_6_ipq_parsed_delta_3.0_sample_index_7864,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,all,227
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,all-lp,188
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,all-sbt,201
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,all-ws,339
deep_6_ipq_parsed_delta_1.0_sample_index_7039,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,all,38
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,all-lp,20
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,all-sbt,69
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,all-ws,273
deep_6_ipq_parsed_delta_3.0_sample_index_7862,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,all,51
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,all-lp,168
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,all-sbt,61
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,all-ws,301
deep_6_ipq_parsed_delta_10.0_sample_index_1061,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,all,441
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,all-lp,429
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,all-sbt,50
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,all-ws,1720
deep_6_ipq_parsed_delta_5.0_sample_index_3283,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,all,587
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,all-lp,131
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,all-sbt,392
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7053,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,all,28
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,all-lp,35
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,all-sbt,27
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,all-ws,298
deep_6_ipq_parsed_delta_10.0_sample_index_1081,sat,all-polarity,4559
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,all-ws,79
deep_6_ipq_parsed_delta_0.3_sample_index_3043,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7774,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,all,21
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,all-lp,13
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,all-sbt,21
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,all-ws,190
deep_6_ipq_parsed_delta_0.5_sample_index_5764,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,all,3
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,all-ws,79
deep_6_ipq_parsed_delta_0.1_sample_index_7779,unsat,all-polarity,6
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,all,13
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,all-lp,4
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,all-sbt,13
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,all-ws,263
deep_6_ipq_parsed_delta_3.0_sample_index_7850,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,all,123
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,all-lp,133
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,all-sbt,90
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,all-ws,455
deep_6_ipq_parsed_delta_5.0_sample_index_3237,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7773,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5555,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,all-ws,293
deep_6_ipq_parsed_delta_10.0_sample_index_1070,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,all,128
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,all-lp,138
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,all-sbt,83
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,all-ws,4670
deep_6_ipq_parsed_delta_10.0_sample_index_1067,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,all,44
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,all-lp,34
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,all-sbt,19
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,all-ws,491
deep_6_ipq_parsed_delta_15.0_sample_index_8751,sat,all-polarity,2506
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,all-lp,0
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,all-sbt,10
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,all-ws,291
deep_6_ipq_parsed_delta_10.0_sample_index_1048,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,all-ws,74
deep_6_ipq_parsed_delta_0.2_sample_index_5567,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,all,63
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,all-lp,53
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,all-sbt,52
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,all-ws,364
deep_6_ipq_parsed_delta_5.0_sample_index_3253,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,all-ws,102
deep_6_ipq_parsed_delta_0.2_sample_index_5554,unsat,all-polarity,5
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,all,14
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,all-lp,5
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,all-sbt,14
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,all-ws,591
deep_6_ipq_parsed_delta_3.0_sample_index_7854,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,all,29
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,all-lp,25
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,all-sbt,29
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,all-ws,276
deep_6_ipq_parsed_delta_5.0_sample_index_3250,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,all-ws,67
deep_6_ipq_parsed_delta_0.15_sample_index_2088,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,all-ws,74
deep_6_ipq_parsed_delta_0.15_sample_index_2125,unsat,all-polarity,4
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,all,3
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,all-ws,102
deep_6_ipq_parsed_delta_0.5_sample_index_5716,unsat,all-polarity,3
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,all,315
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,all-lp,208
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,all-sbt,151
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,all-ws,301
deep_6_ipq_parsed_delta_5.0_sample_index_3257,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,all,848
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,all-lp,827
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,all-sbt,776
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,all-ws,737
deep_6_ipq_parsed_delta_1.0_sample_index_7058,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,all-ws,64
deep_6_ipq_parsed_delta_0.15_sample_index_2119,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7767,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5536,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,all-ws,76
deep_6_ipq_parsed_delta_0.15_sample_index_2100,unsat,all-polarity,6
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7737,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7048,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7759,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,all-ws,77
deep_6_ipq_parsed_delta_0.2_sample_index_5549,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,all,2442
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,all-lp,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,all-sbt,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,all-ws,674
deep_6_ipq_parsed_delta_5.0_sample_index_3270,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,all,251
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,all-lp,297
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,all-sbt,81
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,all-ws,1161
deep_6_ipq_parsed_delta_15.0_sample_index_8713,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,all,4
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,all-ws,132
deep_6_ipq_parsed_delta_0.5_sample_index_5751,unsat,all-polarity,7
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,all,29
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,all-lp,20
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,all-sbt,120
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,all-ws,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1069,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,all,43
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,all-lp,36
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,all-sbt,66
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,all-ws,232
deep_6_ipq_parsed_delta_0.5_sample_index_5712,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7762,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7758,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,all-ws,65
deep_6_ipq_parsed_delta_0.1_sample_index_7766,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,all,7
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,all-lp,7
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,all-sbt,7
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,all-ws,141
deep_6_ipq_parsed_delta_0.5_sample_index_5758,unsat,all-polarity,7
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7742,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,all,40
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,all-lp,30
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,all-sbt,39
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,all-ws,295
deep_6_ipq_parsed_delta_10.0_sample_index_1059,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,all-ws,1091
deep_6_ipq_parsed_delta_10.0_sample_index_1079,sat,all-polarity,2200
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,all,121
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,all-lp,89
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,all-sbt,92
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,all-ws,331
deep_6_ipq_parsed_delta_15.0_sample_index_8712,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,all,57
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,all-lp,64
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,all-sbt,18
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,all-ws,267
deep_6_ipq_parsed_delta_5.0_sample_index_3242,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,all,29
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,all-lp,28
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,all-sbt,22
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,all-ws,291
deep_6_ipq_parsed_delta_10.0_sample_index_1043,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,all-ws,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8718,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,all,393
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,all-sbt,67
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,all-ws,312
deep_6_ipq_parsed_delta_3.0_sample_index_7849,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7777,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,all,70
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,all-lp,64
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,all-sbt,58
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,all-ws,256
deep_6_ipq_parsed_delta_0.3_sample_index_3077,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5573,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,all,6
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,all-lp,3
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,all-sbt,6
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,all-ws,130
deep_6_ipq_parsed_delta_1.0_sample_index_7067,unsat,all-polarity,8
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,all-ws,123
deep_6_ipq_parsed_delta_0.2_sample_index_5539,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,all,76
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,all-lp,75
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,all-sbt,78
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,all-ws,282
deep_6_ipq_parsed_delta_5.0_sample_index_3289,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5535,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,all-ws,69
deep_6_ipq_parsed_delta_0.2_sample_index_5552,unsat,all-polarity,2
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,all,10
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,all-lp,7
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,all-sbt,12
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,all-ws,173
deep_6_ipq_parsed_delta_0.5_sample_index_5741,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2122,unsat,all-polarity,0
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7838,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7845,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,all,409
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,all-lp,410
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,all-sbt,299
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3271,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2083,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,all,5
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,all-ws,129
deep_6_ipq_parsed_delta_0.3_sample_index_3085,unsat,all-polarity,38
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,all,113
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,all-lp,95
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,all-sbt,254
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,all-ws,296
deep_6_ipq_parsed_delta_1.0_sample_index_7078,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,all,9
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,all-lp,6
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,all-sbt,9
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,all-ws,89
deep_6_ipq_parsed_delta_0.2_sample_index_5543,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,all,386
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,all-lp,255
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,all-sbt,248
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,all-ws,1189
deep_6_ipq_parsed_delta_0.5_sample_index_5709,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,all,264
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,all-lp,994
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,all-sbt,29
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,all-ws,311
deep_6_ipq_parsed_delta_10.0_sample_index_1036,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,all,12
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,all-sbt,12
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,all-ws,160
deep_6_ipq_parsed_delta_0.5_sample_index_5753,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,all,81
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,all-lp,50
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,all-sbt,89
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,all-ws,263
deep_6_ipq_parsed_delta_3.0_sample_index_7832,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,all,44
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,all-lp,33
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,all-sbt,44
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,all-ws,280
deep_6_ipq_parsed_delta_5.0_sample_index_3252,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,all-ws,62
deep_6_ipq_parsed_delta_0.15_sample_index_2127,unsat,all-polarity,5
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,all,5
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,all-ws,152
deep_6_ipq_parsed_delta_0.2_sample_index_5575,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,all,9
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,all-lp,1
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,all-sbt,9
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,all-ws,231
deep_6_ipq_parsed_delta_0.3_sample_index_3059,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,all,2
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,all-ws,65
deep_6_ipq_parsed_delta_0.1_sample_index_7753,unsat,all-polarity,3
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,all,10
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,all-lp,1
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,all-sbt,10
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,all-ws,264
deep_6_ipq_parsed_delta_3.0_sample_index_7856,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3083,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,all-ws,65
deep_6_ipq_parsed_delta_0.15_sample_index_2103,unsat,all-polarity,5
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,all-ws,294
deep_6_ipq_parsed_delta_15.0_sample_index_8710,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,all,6
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,all-ws,102
deep_6_ipq_parsed_delta_0.3_sample_index_3094,unsat,all-polarity,6
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,all,8
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,all-lp,1
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,all-sbt,8
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,all-ws,204
deep_6_ipq_parsed_delta_0.5_sample_index_5728,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,all,4585
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,all-lp,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,all-sbt,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,all-ws,2929
deep_6_ipq_parsed_delta_0.5_sample_index_5732,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,all-ws,69
deep_6_ipq_parsed_delta_0.2_sample_index_5572,unsat,all-polarity,2
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,all,29
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,all-lp,26
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,all-sbt,30
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,all-ws,221
deep_6_ipq_parsed_delta_0.5_sample_index_5722,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,all,22
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,all-lp,19
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,all-sbt,36
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,all-ws,297
deep_6_ipq_parsed_delta_15.0_sample_index_8726,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,all,64
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,all-lp,46
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,all-sbt,29
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,all-ws,295
deep_6_ipq_parsed_delta_10.0_sample_index_1077,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,all,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,all-lp,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,all-sbt,176
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,all-ws,274
deep_6_ipq_parsed_delta_5.0_sample_index_3258,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,all,13
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,all-lp,83
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,all-sbt,13
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,all-ws,352
deep_6_ipq_parsed_delta_1.0_sample_index_7068,sat,all-polarity,1432
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,all,26
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,all-lp,25
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,all-sbt,26
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,all-ws,257
deep_6_ipq_parsed_delta_3.0_sample_index_7851,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,all,63
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,all-lp,54
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,all-sbt,58
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,all-ws,267
deep_6_ipq_parsed_delta_3.0_sample_index_7853,sat,all-polarity,1699
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,all,1
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,all-sbt,1
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,all-ws,67
deep_6_ipq_parsed_delta_0.15_sample_index_2095,unsat,all-polarity,1
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7868,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,all,1504
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,all-lp,66
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,all-sbt,480
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,all-ws,383
deep_6_ipq_parsed_delta_5.0_sample_index_3261,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7732,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7776,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,all-ws,62
deep_6_ipq_parsed_delta_0.15_sample_index_2090,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,all,19
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,all-lp,11
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,all-sbt,18
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,all-ws,185
deep_6_ipq_parsed_delta_0.5_sample_index_5715,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,all,43
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,all-lp,33
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,all-sbt,18
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,all-ws,294
deep_6_ipq_parsed_delta_10.0_sample_index_1082,sat,all-polarity,1528
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,all,349
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,all-lp,135
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,all-sbt,42
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,all-ws,313
deep_6_ipq_parsed_delta_10.0_sample_index_1056,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,all,53
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,all-lp,43
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,all-sbt,47
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,all-ws,290
deep_6_ipq_parsed_delta_5.0_sample_index_3272,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,all,39
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,all-lp,37
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,all-sbt,16
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,all-ws,288
deep_6_ipq_parsed_delta_10.0_sample_index_1060,sat,all-polarity,1498
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,all,52
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,all-lp,46
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,all-sbt,54
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,all-ws,283
deep_6_ipq_parsed_delta_1.0_sample_index_7038,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,all,807
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,all-lp,264
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,all-sbt,58
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,all-ws,289
deep_6_ipq_parsed_delta_5.0_sample_index_3278,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,all,25
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,all-lp,18
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,all-sbt,27
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,all-ws,227
deep_6_ipq_parsed_delta_0.5_sample_index_5721,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,all,77
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,all-lp,106
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,all-sbt,49
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7043,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,all,94
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,all-lp,53
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,all-sbt,20
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,all-ws,352
deep_6_ipq_parsed_delta_15.0_sample_index_8715,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7085,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,all,34
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,all-lp,88
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,all-sbt,43
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,all-ws,331
deep_6_ipq_parsed_delta_10.0_sample_index_1051,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,all,172
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,all-lp,180
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,all-sbt,1345
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,all-ws,404
deep_6_ipq_parsed_delta_0.5_sample_index_5730,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7739,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7761,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,all-ws,69
deep_6_ipq_parsed_delta_0.2_sample_index_5576,unsat,all-polarity,2
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,all,811
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,all-lp,933
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,all-sbt,29
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,all-ws,308
deep_6_ipq_parsed_delta_10.0_sample_index_1076,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,all,12
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,all-lp,2
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,all-sbt,11
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,all-ws,168
deep_6_ipq_parsed_delta_0.15_sample_index_2099,sat,all-polarity,4764
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,all,98
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,all-lp,88
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,all-sbt,28
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,all-ws,316
deep_6_ipq_parsed_delta_15.0_sample_index_8708,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,all-lp,0
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,all-ws,286
deep_6_ipq_parsed_delta_10.0_sample_index_1091,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,all,76
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,all-lp,204
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,all-sbt,53
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,all-ws,286
deep_6_ipq_parsed_delta_5.0_sample_index_3247,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,all,1266
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,all-lp,4141
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,all-sbt,30
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,all-ws,297
deep_6_ipq_parsed_delta_10.0_sample_index_1064,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7831,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,all,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,all-lp,3689
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,all-sbt,3989
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,all-ws,3292
deep_6_ipq_parsed_delta_0.5_sample_index_5713,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,all,18
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,all-lp,12
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,all-sbt,18
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,all-ws,188
deep_6_ipq_parsed_delta_0.3_sample_index_3046,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,all,2
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,all-ws,83
deep_6_ipq_parsed_delta_0.15_sample_index_2086,unsat,all-polarity,2
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,all,210
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,all-lp,120
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,all-sbt,112
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,all-ws,581
deep_6_ipq_parsed_delta_10.0_sample_index_1038,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,all,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,all-lp,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,all-sbt,650
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3265,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,all,10
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,all-lp,1
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,all-sbt,10
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,all-ws,281
deep_6_ipq_parsed_delta_5.0_sample_index_3263,sat,all-polarity,4245
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,all,34
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,all-lp,24
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,all-sbt,44
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,all-ws,319
deep_6_ipq_parsed_delta_10.0_sample_index_1084,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,all,3
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,all-ws,80
deep_6_ipq_parsed_delta_0.15_sample_index_2102,unsat,all-polarity,4
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,all,17
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,all-lp,7
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,all-sbt,17
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,all-ws,389
deep_6_ipq_parsed_delta_10.0_sample_index_1083,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,all,20
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,all-lp,11
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,all-sbt,20
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7081,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,all-ws,343
deep_6_ipq_parsed_delta_15.0_sample_index_8748,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3082,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7735,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,all,0
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,all-ws,67
deep_6_ipq_parsed_delta_0.5_sample_index_5750,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,all,29
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,all-lp,34
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,all-sbt,37
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,all-ws,280
deep_6_ipq_parsed_delta_5.0_sample_index_3282,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,all,14
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,all-lp,9
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,all-sbt,14
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,all-ws,149
deep_6_ipq_parsed_delta_0.3_sample_index_3063,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2126,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,all,17
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,all-lp,7
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,all-sbt,17
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,all-ws,298
deep_6_ipq_parsed_delta_15.0_sample_index_8749,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,all-sbt,931
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7834,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,all,18
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,all-lp,45
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,all-sbt,18
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,all-ws,303
deep_6_ipq_parsed_delta_10.0_sample_index_1087,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,all,38
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,all-lp,32
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,all-sbt,42
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,all-ws,226
deep_6_ipq_parsed_delta_0.5_sample_index_5731,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,all,5
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,all-ws,132
deep_6_ipq_parsed_delta_0.15_sample_index_2080,unsat,all-polarity,1119
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7771,unsat,all-polarity,0
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,all,25
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,all-lp,15
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,all-sbt,20
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,all-ws,302
deep_6_ipq_parsed_delta_15.0_sample_index_8722,sat,all-polarity,1828
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,all,3
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,all-lp,1
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,all-ws,92
deep_6_ipq_parsed_delta_0.2_sample_index_5524,unsat,all-polarity,5
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,all,140
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,all-lp,101
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,all-sbt,172
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,all-ws,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3248,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,all-lp,1153
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7825,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,all-sbt,10
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,all-ws,340
deep_6_ipq_parsed_delta_15.0_sample_index_8731,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7083,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,all-sbt,511
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7833,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,all,5
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,all-sbt,5
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,all-ws,142
deep_6_ipq_parsed_delta_0.1_sample_index_7734,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,all,1241
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,all-lp,1170
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,all-sbt,1034
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7069,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,all,2
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,all-ws,74
deep_6_ipq_parsed_delta_0.2_sample_index_5568,unsat,all-polarity,2
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,all,63
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,all-lp,271
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,all-sbt,129
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,all-ws,298
deep_6_ipq_parsed_delta_10.0_sample_index_1037,sat,all-polarity,2318
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,all,88
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,all-lp,77
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,all-sbt,45
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,all-ws,306
deep_6_ipq_parsed_delta_15.0_sample_index_8720,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,all,4
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,all-ws,82
deep_6_ipq_parsed_delta_0.2_sample_index_5551,unsat,all-polarity,3
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,all,506
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,all-sbt,263
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7818,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7045,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,all,34
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,all-lp,23
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,all-sbt,26
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,all-ws,324
deep_6_ipq_parsed_delta_5.0_sample_index_3255,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,all,5
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,all-lp,3
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,all-sbt,5
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,all-ws,92
deep_6_ipq_parsed_delta_0.15_sample_index_2070,sat,all-polarity,8
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,all,11
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,all-sbt,11
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,all-ws,134
deep_6_ipq_parsed_delta_0.15_sample_index_2097,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,all-lp,444
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7871,sat,all-polarity,2907
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,all,25
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,all-lp,29
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,all-sbt,25
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,all-ws,185
deep_6_ipq_parsed_delta_0.3_sample_index_3086,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,all,20
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,all-lp,10
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,all-sbt,26
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,all-ws,278
deep_6_ipq_parsed_delta_5.0_sample_index_3241,sat,all-polarity,2075
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,all,77
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,all-lp,15
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,all-sbt,115
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,all-ws,315
deep_6_ipq_parsed_delta_3.0_sample_index_7837,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2085,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5530,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,all,14
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,all-lp,9
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,all-sbt,14
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,all-ws,151
deep_6_ipq_parsed_delta_0.1_sample_index_7738,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,all,2
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,all-ws,79
deep_6_ipq_parsed_delta_0.1_sample_index_7748,unsat,all-polarity,2
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,all,8
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,all-lp,4
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,all-sbt,8
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,all-ws,112
deep_6_ipq_parsed_delta_0.15_sample_index_2104,unsat,all-polarity,9
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,all,15
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,all-lp,5
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,all-sbt,15
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,all-ws,280
deep_6_ipq_parsed_delta_5.0_sample_index_3243,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,all,11
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,all-lp,1
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,all-sbt,11
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,all-ws,4330
deep_6_ipq_parsed_delta_15.0_sample_index_8734,sat,all-polarity,15
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,all,181
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,all-lp,149
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,all-sbt,60
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,all-ws,298
deep_6_ipq_parsed_delta_15.0_sample_index_8723,sat,all-polarity,1320
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7835,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,all,35
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,all-lp,42
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,all-sbt,71
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,all-ws,306
deep_6_ipq_parsed_delta_15.0_sample_index_8741,sat,all-polarity,1664
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,all,28
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,all-lp,23
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,all-sbt,33
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,all-ws,206
deep_6_ipq_parsed_delta_0.5_sample_index_5747,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,all,42
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,all-lp,354
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,all-sbt,46
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,all-ws,241
deep_6_ipq_parsed_delta_0.5_sample_index_5705,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,all,45
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,all-lp,27
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,all-sbt,29
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,all-ws,254
deep_6_ipq_parsed_delta_3.0_sample_index_7826,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,all,114
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,all-lp,52
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,all-sbt,106
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,all-ws,324
deep_6_ipq_parsed_delta_0.5_sample_index_5710,sat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,all,2036
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,all-lp,1500
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,all-sbt,3474
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,all-ws,1059
deep_6_ipq_parsed_delta_1.0_sample_index_7037,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,all,25
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,all-lp,15
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,all-sbt,43
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,all-ws,683
deep_6_ipq_parsed_delta_3.0_sample_index_7863,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,all-lp,597
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,all-sbt,366
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7836,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,all,60
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,all-lp,34
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,all-sbt,28
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,all-ws,294
deep_6_ipq_parsed_delta_10.0_sample_index_1078,sat,all-polarity,1298
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,all,15
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,all-lp,10
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,all-sbt,22
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,all-ws,159
deep_6_ipq_parsed_delta_0.2_sample_index_5546,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,all-ws,59
deep_6_ipq_parsed_delta_0.1_sample_index_7747,unsat,all-polarity,0
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,all,23
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,all-lp,16
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,all-sbt,25
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,all-ws,259
deep_6_ipq_parsed_delta_1.0_sample_index_7052,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,all,16
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,all-lp,11
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,all-sbt,25
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,all-ws,171
deep_6_ipq_parsed_delta_0.3_sample_index_3067,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,all,10
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,all-lp,4
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,all-sbt,10
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,all-ws,161
deep_6_ipq_parsed_delta_0.15_sample_index_2105,sat,all-polarity,4110
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7751,unsat,all-polarity,0
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,all,133
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,all-lp,52
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,all-sbt,27
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7869,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,all,4
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,all-ws,108
deep_6_ipq_parsed_delta_0.15_sample_index_2094,unsat,all-polarity,6
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,all,19
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,all-lp,654
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,all-sbt,63
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7841,sat,all-polarity,5000
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,all,45
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,all-lp,74
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,all-sbt,48
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,all-ws,289
deep_6_ipq_parsed_delta_5.0_sample_index_3286,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2084,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,all,4
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,all-lp,2
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,all-sbt,4
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,all-ws,77
deep_6_ipq_parsed_delta_0.15_sample_index_2111,unsat,all-polarity,5
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,all,6
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,all-lp,1
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,all-sbt,6
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,all-ws,166
deep_6_ipq_parsed_delta_1.0_sample_index_7057,unsat,all-polarity,6
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,all,0
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.5_sample_index_5739,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,all,450
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,all-lp,719
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,all-sbt,142
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,all-ws,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1042,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,all,8
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,all-sbt,8
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,all-ws,150
deep_6_ipq_parsed_delta_0.3_sample_index_3070,unsat,all-polarity,8
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,all-lp,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,all-sbt,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7819,UNKNOWN,all-polarity,5000
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5550,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,all,22
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,all-lp,12
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,all-sbt,22
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,all-ws,295
deep_6_ipq_parsed_delta_10.0_sample_index_1090,sat,all-polarity,5000
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,all,27
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,all-lp,19
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,all-sbt,36
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,all-ws,308
deep_6_ipq_parsed_delta_15.0_sample_index_8709,sat,all-polarity,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,all,13
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,all-lp,4
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,all-sbt,13
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,all-ws,256
deep_6_ipq_parsed_delta_3.0_sample_index_7842,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,all,2
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,all-ws,77
deep_6_ipq_parsed_delta_0.1_sample_index_7743,unsat,all-polarity,2
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,all,0
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.5_sample_index_5733,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,all,2
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,all-sbt,2
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,all-ws,73
deep_6_ipq_parsed_delta_0.3_sample_index_3044,unsat,all-polarity,4
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,all,0
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.2_sample_index_5538,unsat,all-polarity,0
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,all,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,all-lp,120
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,all-sbt,418
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,all-ws,5000
deep_6_ipq_parsed_delta_3.0_sample_index_7829,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,all,111
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,all-lp,107
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,all-sbt,109
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,all-ws,302
deep_6_ipq_parsed_delta_0.5_sample_index_5724,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,all,16
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,all-lp,10
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,all-sbt,19
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,all-ws,169
deep_6_ipq_parsed_delta_0.5_sample_index_5727,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,all,3819
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,all-lp,3689
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,all-sbt,4637
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,all-ws,3258
deep_6_ipq_parsed_delta_1.0_sample_index_7080,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,all,18
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,all-lp,15
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,all-sbt,19
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,all-ws,213
deep_6_ipq_parsed_delta_1.0_sample_index_7072,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,all,42
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,all-lp,147
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,all-sbt,43
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,all-ws,241
deep_6_ipq_parsed_delta_1.0_sample_index_7054,unsat,all-polarity,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,all,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,all-lp,550
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,all-sbt,782
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,all-ws,5000
deep_6_ipq_parsed_delta_1.0_sample_index_7061,sat,all-polarity,5000
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,all,11
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,all-lp,1
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,all-sbt,11
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,all-ws,296
deep_6_ipq_parsed_delta_10.0_sample_index_1044,sat,all-polarity,15
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2078,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,all,3
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,all-lp,3
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,all-sbt,3
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,all-ws,102
deep_6_ipq_parsed_delta_0.1_sample_index_7757,unsat,all-polarity,3
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,all-ws,73
deep_6_ipq_parsed_delta_0.3_sample_index_3047,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,all,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.15_sample_index_2076,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7736,unsat,all-polarity,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,all,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.1_sample_index_7749,unsat,all-polarity,0
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,all,66
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,all-lp,21
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,all-sbt,51
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,all-ws,1911
deep_6_ipq_parsed_delta_10.0_sample_index_1072,sat,all-polarity,5000
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,all,0
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,all-lp,0
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,all-sbt,0
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,all-ws,0
deep_6_ipq_parsed_delta_0.3_sample_index_3052,unsat,all-polarity,0
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,all,14
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,all-lp,5
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,all-sbt,14
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,all-ws,293
deep_6_ipq_parsed_delta_5.0_sample_index_3275,sat,all-polarity,15
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,all,73
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,all-lp,79
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,all-sbt,91
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,all-ws,361
deep_6_ipq_parsed_delta_1.0_sample_index_7062,unsat,all-polarity,5000

